A novel iterative time integration scheme for linear poroelasticity

Within this paper, we introduce and analyze a novel time stepping scheme for linear poroelasticity. In each time frame, we iteratively solve the flow and mechanics equations with an additional damping step for the pressure variable. Depending on the coupling strength of the two equations, we explicitly quantify the needed number of inner iteration steps to guarantee first-order convergence. Within a number of numerical experiments, we confirm the theoretical results and study the dependence of inner iteration steps in terms of the coupling strength. Moreover, we compare our method to the well-known fixed-stress scheme.

==> experiments/output/error_presentation.csv <==
0.1;0.005055974858726775;0.005055974858212252;0.005055974859629165;0.0021937008906102234;0.002193700888623679;0.0021937008907814415;0.0007558985007115568;0.0007558985012746495;0.0007558985065040388;3.160477876663208;0.8991708755493164;1.026496410369873;3.2169976234436035;1.7055425643920898;1.888361930847168;5.548414945602417;3.7318410873413086;4.1694865226745605;
0.14827586206896554;0.005200521508099861;0.0052005215074461585;0.005200521509441791;0.0022656864977362036;0.0022656864935880127;0.0022656864980277326;0.0007904182358230142;0.0007904182360273485;0.0007904182486091493;3.124161720275879;0.8565847873687744;1.0001463890075684;3.135448694229126;1.699936866760254;2.3303446769714355;5.0426483154296875;3.7644431591033936;4.235370635986328;
0.19655172413793104;0.005332724224154461;0.005332724223372179;0.005332724225791452;0.0023318000183656555;0.0023318000114720392;0.0023318000187474313;0.0008223170937754153;0.0008223170934256368;0.0008223171146657235;3.630511999130249;1.2655029296875;1.2095293998718262;4.260254621505737;2.400038719177246;2.3394668102264404;5.927989721298218;3.77953839302063;3.860234022140503;
0.24482758620689657;0.0054531421395501555;0.005453142138672164;0.005453142141296931;0.0023922809775932426;0.002392280976920238;0.0023922809780691865;0.0008516918995249417;0.0008516918984446651;0.0008516918997679213;3.4710042476654053;1.4162986278533936;1.009272813796997;3.918116331100464;2.2838611602783203;2.9927473068237305;5.889763832092285;3.646536111831665;4.300033807754517;
0.2931034482758621;0.005562343595340355;0.0055623435943941155;0.005562343597129457;0.0024473775285686677;0.0024473775277669575;0.0024473775291543112;0.0008786447206875917;0.0008786447187229182;0.0008786447208482834;3.4408607482910156;0.8934943675994873;1.028352975845337;3.1035473346710205;1.8895800113677979;2.1702709197998047;5.463474750518799;3.9363787174224854;4.446804046630859;
0.3413793103448276;0.005660900226158258;0.005660900225169471;0.005660900227893351;0.0024973431834240914;0.0024973431825915395;0.0024973431842283942;0.0009032813863883256;0.0009032813834877942;0.0009032813864546272;3.306112766265869;0.8572182655334473;0.8848392963409424;3.696294069290161;1.9913389682769775;2.521451234817505;4.808152198791504;3.826083183288574;3.7953693866729736;
0.3896551724137931;0.0057493821589482035;0.005749382157941625;0.005749382160540207;0.0025424340941357527;0.002542434093223012;0.0025424340950091647;0.000925710207838818;0.0009257102039370921;0.0009257102078035801;3.950559377670288;1.2754178047180176;1.288696527481079;3.886425495147705;2.071096181869507;1.988940954208374;5.8257153034210205;3.627516746520996;4.570516586303711;
0.4379310344827586;0.005828354150638522;0.005828354149636026;0.00582835415200751;0.0025829068368913017;0.0025829068358927663;0.0025829068378933435;0.0009460408894465323;0.0009460408844248803;0.0009460408893223909;3.3410494327545166;0.9536068439483643;1.2486355304718018;3.803206443786621;2.1786394119262695;2.277365207672119;5.921975612640381;3.9387619495391846;3.867220401763916;
0.4862068965517241;0.0058983725127789025;0.005898372511891503;0.005898372513943472;0.0026190165792148003;0.0026190165781406795;0.0026190165802629562;0.0009643836140422066;0.0009643836077931343;0.0009643836138177798;4.076767683029175;1.2104203701019287;1.271876335144043;4.542958736419678;2.2774271965026855;2.3888325691223145;5.918365001678467;3.6856112480163574;3.6108238697052;
0.5344827586206896;0.005959982693057268;0.00595998269221064;0.005959982693858693;0.0026510156371449614;0.0026510156360041994;0.002651015638211626;0.0009808482830469304;0.000980848275469177;0.0009808482826959397;3.8146963119506836;1.0687572956085205;0.9145901203155518;4.3666064739227295;2.2020668983459473;1.7691547870635986;5.220044851303101;4.104812860488892;3.6229217052459717;
0.5827586206896551;0.006013717399921384;0.006013717399129384;0.006013717400298108;0.0026791522737169074;0.002679152272507468;0.0026791522748883224;0.0009955438916692968;0.0009955438827734325;0.0009955438911970057;3.64833664894104;0.9802851676940918;1.1485779285430908;3.499462604522705;2.083131790161133;2.1642839908599854;5.238858222961426;3.4996583461761475;3.9510223865509033;
0.6310344827586206;0.006060095176556515;0.006060095175631329;0.0060600951764567396;0.0027036698099269325;0.0027036698086679613;0.00270366981109401;0.0010085780203040304;0.0010085780102276436;0.0010085780198043793;3.5604283809661865;1.1151244640350342;1.2550294399261475;4.250141859054565;2.660705804824829;1.8009588718414307;5.603958606719971;3.521240234375;3.558537244796753;
0.6793103448275862;0.006099619341515612;0.0060996193407636436;0.006099619340974456;0.002724805858621197;0.0027248058572966454;0.002724805859782176;0.0010200564252478201;0.0010200564134726885;0.0010200564246147705;3.6211161613464355;0.9719862937927246;0.954190731048584;3.5461864471435547;2.493753671646118;2.158139705657959;5.374871015548706;4.798816204071045;3.887294054031372;
0.7275862068965517;0.0061327772285311504;0.006132777227875678;0.006132777227788915;0.0027427918257055266;0.0027427918243510623;0.0027427918268455686;0.001030082711551542;0.0010300827105561535;0.001030082710774147;4.2653281688690186;0.8648245334625244;1.2423961162567139;3.880669355392456;2.154268741607666;2.0930027961730957;4.889795780181885;3.83571457862854;3.5026743412017822;
0.7758620689655172;0.006160039666677708;0.006160039666000425;0.006160039665431387;0.0027578524435584143;0.0027578524421410663;0.0027578524446748892;0.0010387580762449837;0.0010387580751236864;0.0010387580753090906;4.162217855453491;1.4265968799591064;1.4947576522827148;4.023302793502808;2.1100375652313232;2.10077166557312;4.989501714706421;4.8437817096710205;3.5528688430786133;
0.8241379310344827;0.006181860654779024;0.006181860654219313;0.006181860652900992;0.0027702054853779765;0.002770205483948446;0.0027702054864639928;0.001046181107859446;0.0010461811067309;0.0010461811069235605;4.147852897644043;0.9777143001556396;1.3914399147033691;4.089017152786255;2.1028432846069336;1.936631202697754;5.657256364822388;3.806253671646118;3.658108711242676;
0.8724137931034482;0.006198677187485207;0.006198677186914677;0.0061986771854663425;0.0027800616017743286;0.002780061600286861;0.0027800616028284004;0.001052447633398333;0.0010524476323866365;0.0010524476325631821;2.758269786834717;1.0470590591430664;1.0436604022979736;2.923867702484131;1.843489170074463;1.8685939311981201;4.868312120437622;3.7910525798797607;4.2206995487213135;
0.9206896551724137;0.00621090919989047;0.0062109091994569845;0.0062109091971957915;0.002787624080703025;0.0027876240792259798;0.002787624081663081;0.0010576506027904183;0.0010576506014052976;0.0010576506015617098;2.653270959854126;0.8775322437286377;0.8950722217559814;2.585393190383911;1.7714953422546387;1.735841989517212;4.724543809890747;3.466374397277832;3.7599987983703613;
0.9689655172413792;0.006218959572811296;0.006218959572375038;0.00621895956949173;0.002793088887586156;0.002793088886044149;0.002793088888500027;0.0010618800005779004;0.0010618799996176488;0.0010618799998043159;3.126732587814331;0.8669016361236572;0.9997210502624512;2.862502098083496;1.8684990406036377;2.0893948078155518;4.540900945663452;3.022099018096924;3.6400833129882812;
1.0172413793103448;0.0062232139331183395;0.006223213932836561;0.00622321392956432;0.002796644502860725;0.00279664450133562;0.0027966445037551986;0.0010652227882274347;0.0010652227872262482;0.0010652227874331651;3.076151132583618;0.8495619297027588;1.0024745464324951;2.624885320663452;1.8888680934906006;1.9133453369140625;5.172069072723389;3.2583212852478027;3.4106485843658447;
1.0655172413793104;0.0062240382838856705;0.00622403828361667;0.006224038279715404;0.002798472062743399;0.002798472061173944;0.0027984720636122858;0.0010677628555966125;0.0010677628545522708;0.001067762854811381;2.7592198848724365;0.8933773040771484;0.8829894065856934;2.865147113800049;1.7118985652923584;1.7627463340759277;5.277198791503906;3.9377620220184326;3.1188244819641113;
1.113793103448276;0.006221760596714493;0.006221760596612263;0.006221760591833451;0.0027987450034764466;0.0027987450019341525;0.002798745004348585;0.0010695809926649666;0.0010695809916586101;0.001069580991910044;3.0066936016082764;1.0704219341278076;1.0597410202026367;3.4471495151519775;2.046940326690674;2.372498035430908;4.677638292312622;3.1686627864837646;2.9669570922851562;
1.1620689655172414;0.0062165464030565195;0.00621654640300688;0.0062165463986212305;0.002797619377823811;0.0027976193762200203;0.0027976193787351243;0.0010707531050379489;0.0010707531039933628;0.0010707531043199503;2.9869987964630127;0.8877644538879395;1.23994779586792;2.8651649951934814;1.7208704948425293;2.169236183166504;4.689437389373779;3.1129283905029297;2.9374194145202637;
1.210344827586207;0.006207635105284382;0.006207635105533465;0.006207635104643048;0.0027947728114086565;0.002794772809963556;0.0027947728195962525;0.001067288790375062;0.0010672887805738304;0.0010672889272268238;3.568997621536255;1.2080137729644775;1.0379700660705566;3.966700315475464;2.1501097679138184;2.0174813270568848;4.358971834182739;3.2235562801361084;2.9363603591918945;
1.2586206896551726;0.006189102948737826;0.006189102950013224;0.006189102967083932;0.0027727735992073505;0.0027727735937163305;0.0027727738164836;0.05256080082314437;0.05256079632474748;0.05256081503594726;3.478224039077759;0.9961895942687988;0.9444184303283691;3.3720667362213135;2.101667642593384;2.2321367263793945;4.970152139663696;3.206387519836426;3.2995262145996094;
1.306896551724138;0.006131184988862526;0.006131184993312812;0.006131185067438645;0.0042041283495906365;0.004204129034052342;0.004204129775083549;76.18404409242089;76.18404210133104;76.18404630305318;3.2904372215270996;1.0612974166870117;1.08074951171875;3.478466749191284;1.8797719478607178;1.7460412979125977;4.8633623123168945;3.2845332622528076;3.3840973377227783;
1.3551724137931036;0.006003452226373359;0.00600345222376598;0.006003452178952069;0.1195644101575936;0.11956440376973955;0.11956442389758665;84732.22878192936;84732.22882757586;84732.23089766684;3.0738272666931152;1.097090721130371;1.1763877868652344;3.779742956161499;2.1409926414489746;2.108124017715454;5.104101896286011;3.770618438720703;3.731623411178589;
1.403448275862069;0.008487133108727608;0.00848713295587673;0.00848713345246258;3.4138739097382054;3.4138738150664185;3.4138740282458353;73867308.79941341;73867308.15767825;73867309.74493492;3.5841434001922607;1.2470026016235352;1.5093412399291992;3.8007726669311523;2.090545892715454;1.8864128589630127;5.367702960968018;4.025860071182251;3.9873337745666504;
1.4517241379310346;0.03555271801214487;0.03555271704336676;0.035552720624908725;86.79793601041912;86.79793383597804;86.7979368795383;51313848443.39756;51313848112.62501;51313848126.466225;3.4448697566986084;1.1871042251586914;1.2874915599822998;3.847979784011841;2.364689350128174;2.000065803527832;5.775779962539673;4.327374219894409;4.201220512390137;
1.5;0.16878642661793475;0.16878642416046513;0.16878643054601555;1986.95528623719;1986.955273956409;1986.9552954664018;28830315255721.945;28830315118036.574;28830314992814.707;3.912436008453369;1.1952869892120361;1.070540428161621;3.5450832843780518;2.0331873893737793;2.164358139038086;5.605177640914917;4.450757026672363;4.5029237270355225;


==> experiments/output/error_tau.csv <==
10;0.013737933920384561;0.0008464452808446176;0.0008444147581202534;0.00869534087146292;0.0016035474326309542;0.0009892549555659074;152.06745052337646;249.02203178405762;320.849750995636;150.30725979804993;248.72235488891602;328.4388771057129;
20;0.6759769075185372;0.0004167741256495057;0.0004182912414914271;0.008571403556572838;0.0014759872194465712;0.0006014344947849943;241.9144127368927;435.06438660621643;555.3843269348145;215.98578143119812;376.12955117225647;542.6632258892059;
30;244.76790874457745;0.0002706479987472694;0.0002732775413535848;0.008529763112584686;0.0014613491995523263;0.0004783737356944582;318.996484041214;522.2980053424835;769.1064872741699;352.3679447174072;576.6928443908691;847.8353900909424;
40;118494.07950907458;0.00019754194944181014;0.0002001377329336593;0.00850871672534078;0.0014599343029244021;0.0004201652645781805;414.84335231781006;744.5629498958588;1045.2617628574371;417.1880066394806;717.4468467235565;1119.5921566486359;
50;61667002.98593836;0.00015375534745450337;0.0001560285160024962;0.008496013520306135;0.0014610212057947552;0.00038695691134046814;531.193621635437;863.324954032898;1216.2495791912079;442.7014718055725;880.974221944809;1233.6581704616547;
60;33855831127.037247;0.0001246194796949291;0.0001265213615804088;0.00848751356796099;0.0014625551634956909;0.00036576654581809976;685.1314315795898;1023.4149806499481;1532.6733062267303;559.4814853668213;1039.553037405014;1529.1949636936188;
70;19373283337298.49;0.00010384370669787837;0.00010539269916509868;0.008481427119885724;0.0014640462812806655;0.00035119074810543874;770.3986489772797;1173.1510434150696;1712.7218763828278;601.3250699043274;1176.8410112857819;1643.8722681999207;
80;1.14553071887589e+16;8.828614029594773e-05;8.951661606995524e-05;0.008476854128059031;0.0014653796516107351;0.0003406086577338968;975.9094157218933;1354.5706853866577;2009.8715989589691;794.9102375507355;1346.6988666057587;1871.0745737552643;
90;6.955149440880018e+18;7.620390978588262e-05;7.715067964537143e-05;0.008473292565384349;0.0014665432691543584;0.00033260693682977434;1148.5657415390015;1501.9160506725311;2144.602065563202;766.2798688411713;1464.08061170578;1938.1763665676117;
100;4.3158268584465725e+21;6.655285926999654e-05;6.724631044739987e-05;0.008470440081827754;0.0014675522574480173;0.00032636005912253715;1396.6660277843475;1688.5851066112518;2402.4645960330963;956.8236606121063;1757.2866361141205;2093.101676940918;
110;2.727263751165623e+24;5.866950069955127e-05;5.9135017061462895e-05;0.008468104365513929;0.0014684301778062408;0.00032135875721046636;1613.3224847316742;1848.444099664688;2656.452180147171;921.3493967056274;1886.8858151435852;2201.6084883213043;
120;1.750208461491812e+27;5.211209605030861e-05;5.2370279286312943e-05;0.008466156563742484;0.0014691970866328892;0.000317269858125777;1870.8544778823853;1906.5958786010742;2949.5316631793976;1065.1650884151459;1985.874881029129;2317.2506835460663;
130;1.1381461510997515e+30;4.657521260490108e-05;4.664249589040799e-05;0.00846450744903569;0.0014698708609481657;0.00031386833824753374;2101.9109477996826;2106.69611787796;3066.300729751587;1132.856939315796;2149.891925573349;2361.4650168418884;
140;7.486607187558855e+32;4.184098326414926e-05;4.17302481191739e-05;0.008463093209140743;0.0014704663607815088;0.000310996780583071;2411.4794096946716;2224.293016433716;3287.2036044597626;1124.7370488643646;2206.312080860138;2392.2698895931244;
150;4.9742348125333626e+35;3.7749970926244325e-05;3.7470819256377214e-05;0.008461867271755717;0.0014709957788119636;0.0003085420269798746;2630.717523097992;2461.8626770973206;3362.3881475925446;1292.5929429531097;2421.8695545196533;2321.735416173935;
160;3.334305989890549e+38;3.4182565181132776e-05;3.374245828922358e-05;0.008460794012423719;0.0014714691032069707;0.0003064205495783674;3125.489389181137;2532.6602132320404;3152.1846005916595;1267.43279671669;2556.3001384735107;2379.3888239860535;
170;2.2526429941494215e+41;3.104768951901411e-05;3.0451647237125336e-05;0.008459846721195537;0.001471894480876432;0.00030456962689205913;3486.164704322815;2577.778524160385;2950.491604089737;1437.7725894451141;2430.7943482398987;1942.9776899814606;
180;1.5325842652902522e+44;2.8274643390113878e-05;2.752569134003113e-05;0.008459004453631411;0.001472278639972701;0.0003029411885908802;3759.343644142151;2515.118370294571;2804.278673171997;1426.6613368988037;2462.6063692569733;1759.3751678466797;
190;1.0492839765800686e+47;2.5807820821905303e-05;2.4907172637161464e-05;0.00845825066489739;0.0014726271454170632;0.00030149782496972596;3979.4085569381714;2365.7519857883453;2534.320329427719;1567.9582645893097;2149.252972841263;1354.9569714069366;
200;7.22493830433505e+49;2.3602950898736076e-05;2.255013224674763e-05;0.008457572112199496;0.0014729446333539618;0.0003002099979230578;4050.7176258563995;2298.481608390808;2324.081274032593;1472.0941195487976;2187.0818843841553;1012.9368424415588;


==> experiments/output/error_tau_lambda.csv <==
60.0;0.013737933920384561;0.0008299400188712849;0.0008384841153283901;0.00869534087146292;0.0016035474326309542;0.0009892549555659074;138.0872151851654;197.15472269058228;269.7938096523285;130.97160053253174;223.2972252368927;272.3465905189514;
30.0;0.6759769075185372;0.0004130920354988612;0.00041533054270594116;0.008571403556572838;0.0014759872194465712;0.0006014344947849943;231.1903338432312;375.00456738471985;595.873477935791;252.631108045578;355.34075474739075;528.4258000850677;
20.0;244.76790874457745;0.0002692949742737297;0.00027089631223028656;0.008529763112584686;0.0014613491995523263;0.0004783737356944582;344.7940900325775;571.978086233139;855.1083493232727;315.7078368663788;549.9862310886383;824.7207067012787;
15.0;118494.07950907458;0.0001967537722064211;0.000198112369082341;0.00850871672534078;0.0014599343029244021;0.0004201652645781805;473.1664209365845;670.038649559021;994.7356538772583;367.7078425884247;668.0670640468597;1039.7230713367462;
12.0;61667002.98593836;0.00015308087391950316;0.00015426728354389055;0.008496013520306135;0.0014610212057947552;0.00038695691134046814;509.93012142181396;914.3377647399902;1322.8920814990997;466.48628282546997;887.3740978240967;1333.1137864589691;
10.0;33855831127.037247;0.00012392118818326344;0.0001249656487405451;0.00848751356796099;0.0014625551634956909;0.00036576654581809976;699.1732976436615;1069.7275958061218;1521.615153312683;553.5136847496033;1014.9512271881104;1463.0212261676788;
8.571428571428571;19373283337298.49;0.00010307787237499474;0.00010400117309704104;0.008481427119885724;0.0014640462812806655;0.00035119074810543874;812.2244544029236;1226.4344437122345;1880.6383917331696;637.4988338947296;1116.831866979599;1661.282280921936;
7.5;1.14553071887589e+16;8.744056864662597e-05;8.825898213068419e-05;0.008476854128059031;0.0014653796516107351;0.0003406086577338968;1021.5053672790527;1395.8249995708466;2047.133542060852;640.6100218296051;1244.434645652771;1746.037061214447;
6.666666666666667;6.955149440880018e+18;7.527744772077073e-05;7.600410849911795e-05;0.008473292565384349;0.0014665432691543584;0.00033260693682977434;1270.78977560997;1577.302325963974;2377.994529247284;727.7782034873962;1399.5314762592316;1859.2561235427856;
6.0;4.3158268584465725e+21;6.55478352373876e-05;6.619329124394542e-05;0.008470440081827754;0.0014675522574480173;0.00032636005912253715;1467.8503580093384;1598.2943029403687;2499.63037276268;785.1017761230469;1540.4208970069885;1899.7437949180603;
5.454545454545454;2.727263751165623e+24;5.758899571445818e-05;5.816181135470595e-05;0.008468104365513929;0.0014684301778062408;0.00032135875721046636;1785.073876619339;1961.9577786922455;2753.691447019577;876.0712385177612;1449.9273204803467;1981.5763776302338;
5.0;1.750208461491812e+27;5.095883114558862e-05;5.146594046444807e-05;0.008466156563742484;0.0014691970866328892;0.000317269858125777;2028.6544797420502;2069.542537689209;2945.0643758773804;889.6385266780853;1594.6074993610382;1938.6552438735962;
4.615384615384615;1.1381461510997515e+30;4.535116776908893e-05;4.579817289224087e-05;0.00846450744903569;0.0014698708609481657;0.00031386833824753374;2296.9055802822113;2299.9135320186615;3094.650000333786;902.5147604942322;1559.9735019207;1938.2849853038788;
4.285714285714286;7.486607187558855e+32;4.054728437170892e-05;4.0938690669238855e-05;0.008463093209140743;0.0014704663607815088;0.000310996780583071;2506.4948029518127;2309.129280090332;3258.7730054855347;927.4697375297546;1628.3238649368286;2026.6744334697723;
4.0;4.9742348125333626e+35;3.638677561086173e-05;3.672608360378981e-05;0.008461867271755717;0.0014709957788119636;0.0003085420269798746;3046.328209877014;2430.380259990692;3204.4075355529785;992.4634668827057;1672.7316279411316;1850.5725038051605;
3.75;3.334305989890549e+38;3.2749409205195066e-05;3.3039473791207175e-05;0.008460794012423719;0.0014714691032069707;0.0003064205495783674;3130.3686764240265;2592.220640182495;3479.2954783439636;939.38054728508;1579.0765025615692;1724.5398485660553;
3.5294117647058822;2.2526429941494215e+41;2.9543245923426427e-05;2.9786171844750373e-05;0.008459846721195537;0.001471894480876432;0.00030456962689205913;3583.804125070572;2678.5521278381348;3224.147778749466;895.8607800006866;1423.1430923938751;1301.7190046310425;
3.3333333333333335;1.5325842652902522e+44;2.6696843616217336e-05;2.6894115570929448e-05;0.008459004453631411;0.001472278639972701;0.0003029411885908802;3858.182253599167;2526.5012805461884;2984.224716901779;858.712069272995;1093.4807624816895;1067.5760080814362;
3.1578947368421053;1.0492839765800686e+47;2.4153875158545002e-05;2.430640452308238e-05;0.00845825066489739;0.0014726271454170632;0.00030149782496972596;4158.967262506485;2527.0186488628387;2640.1162214279175;664.4350464344025;886.8299763202667;727.8623335361481;
3.0;7.22493830433505e+49;2.1869361543712798e-05;2.197750825484162e-05;0.008457572112199496;0.0014729446333539618;0.0003002099979230578;4254.9783408641815;2444.2685356140137;2569.6725788116455;442.62080240249634;766.1515111923218;481.7556223869324;


==> experiments/output/runtime_comparison1.8.csv <==
0.1;0.030852047516135492;0.027091365005501362;0.027981711706455463;0.19485011638763075;0.03768737134609961;0.02544932861936934;0.025055105744586994;4.5572967529296875;0.19520115852355957;0.19742155075073242;1.5797951221466064;0.32084035873413086;0.4511885643005371;2.2042834758758545;
0.05;0.12464676244971733;0.01351809300620978;0.014022627916421336;0.18597169518434545;0.02506620617727601;0.012980446124658415;0.012391134705835033;1.8591620922088623;0.34268641471862793;0.3559422492980957;1.0794811248779297;0.6057496070861816;0.8604087829589844;2.7615582942962646;
0.03333333333333333;1.8199820833091191;0.008881820326287761;0.009207411929228864;0.1829414263650145;0.020728139462249086;0.008787619920841436;0.008084728987895909;2.0213124752044678;0.4865241050720215;0.511580228805542;1.2335073947906494;0.8909463882446289;1.2817614078521729;3.4215731620788574;
0.025;36.455764445256584;0.00653820611417804;0.0067696819354005075;0.1814155448530985;0.01853247189455814;0.006696453422111065;0.005914971147733779;2.1982614994049072;0.632739782333374;0.6704368591308594;1.4157626628875732;1.2263109683990479;1.769282341003418;4.29344630241394;
0.02;923.6359284611261;0.005121941492859639;0.0052979118966788655;0.1804967290684983;0.017205899956012235;0.005449207684696276;0.004607730894533252;2.4278173446655273;0.790869951248169;0.8496658802032471;1.5803253650665283;1.5190653800964355;2.198129653930664;4.9914772510528564;
0.016666666666666666;27968.796022805476;0.0041729094121404145;0.0043131831641963015;0.17988282457423388;0.01631726808805781;0.004624106688671026;0.003733971816732972;2.6074442863464355;0.9072048664093018;0.9797794818878174;1.7010362148284912;1.771850347518921;2.5558583736419678;5.447189569473267;
0.014285714285714285;975185.6942508379;0.003492415480407808;0.0036082031201211035;0.1794436551053991;0.015680144880194886;0.004039949342322475;0.003108741477915531;2.8282532691955566;1.0487029552459717;1.1354520320892334;1.9199485778808594;2.0660271644592285;2.987722635269165;6.168496608734131;
0.0125;38145352.149521865;0.002980494305339284;0.0030786754005853833;0.1791139132495858;0.01520078086345457;0.0036060569145824543;0.0026392052665802535;3.114664077758789;1.1892685890197754;1.2799263000488281;2.017188787460327;2.3427491188049316;3.405806541442871;7.001279592514038;
0.011111111111111112;1642373688.7330327;0.002581371828327028;0.002666406471978319;0.1788572307409681;0.014826884795297415;0.0032720517351357064;0.002273645672653248;3.3386168479919434;1.3257296085357666;1.4154772758483887;2.2161028385162354;2.6508963108062744;3.8111531734466553;7.648802042007446;
0.01;76722105667.88649;0.002261375762752747;0.0023363792493803735;0.1786517505781038;0.014526990689002683;0.0030077265038679322;0.0019809675913435992;3.633070945739746;1.4654390811920166;1.5189213752746582;2.3674206733703613;2.9860222339630127;4.326646327972412;8.279424905776978;
0.00909090909090909;3845205656736.5806;0.0019990989719767217;0.002066253066326774;0.17848353967048455;0.014281023528590701;0.0027938704511615495;0.0017413510507115317;3.9397835731506348;1.602647066116333;1.662261724472046;2.536520481109619;3.2797622680664062;4.755475044250488;8.942895412445068;
0.008333333333333333;204926766512206.88;0.0017801870632758543;0.0018411097262342184;0.1783433017684082;0.014075576653918629;0.0026176964873855383;0.001541565467772923;4.251957654953003;1.7361164093017578;1.809462547302246;2.727785587310791;3.583312511444092;5.205657720565796;9.755559206008911;
0.007692307692307693;1.152982915416268e+16;0.0015946929282044046;0.0016506075447719083;0.17822459491665285;0.013901352524867332;0.00247036503752799;0.001372441370031998;4.643601417541504;1.8736414909362793;1.9458177089691162;2.8561203479766846;3.876279354095459;5.641908884048462;10.326119899749756;
0.007142857142857143;6.80788783423841e+17;0.0014354970413814317;0.0014873501193302093;0.17812281411452444;0.013751700161380827;0.002345573760335496;0.001227423247773986;5.005914211273193;2.010165214538574;2.085714817047119;3.026930809020996;4.168619155883789;6.067816257476807;10.94446349143982;
0.006666666666666667;4.197735527042478e+19;0.001297369149737038;0.001345910511591142;0.17803458017380036;0.013621735747571714;0.002238710956941319;0.001101700056975612;5.335959434509277;2.147538900375366;2.231710195541382;3.1676042079925537;4.466808319091797;6.4607813358306885;11.752998352050781;
0.00625;2.691620703431481e+21;0.001176381311124603;0.0012222173131378213;0.1779573572135791;0.013507791608474084;0.002146326027738695;0.000991661144667084;5.738834619522095;2.2899131774902344;2.3717026710510254;3.277080774307251;4.63789701461792;6.699165105819702;12.469213724136353;
0.0058823529411764705;1.788373934147558e+23;0.0010695261510961806;0.0011131548660683651;0.17788920519151483;0.013407059784404369;0.0020657874079781533;0.0008945438468321193;6.171626329421997;2.430201768875122;2.522538661956787;3.432861089706421;4.927256107330322;7.1285014152526855;13.35943341255188;
0.005555555555555556;1.227476581802672e+25;0.0009744355114735333;0.001016301760481323;0.1778286145617724;0.013317353873133559;0.0019950545429694337;0.0008081983464541296;6.6781487464904785;2.5801169872283936;2.665771484375;3.596245765686035;5.215454578399658;7.54167628288269;13.971939086914062;
0.005263157894736842;8.679983673794027e+26;0.000889321435775272;0.0009297402143783851;0.17777439311161958;0.013236945852710832;0.001932521650633933;0.0007309266688709298;7.084987163543701;2.718550205230713;2.8087613582611084;3.737753391265869;5.497366189956665;7.9634082317352295;14.845980644226074;
0.005;6.309004730678348e+28;0.0008126628001184725;0.000851943621019399;0.17772558675665437;0.013164451805242084;0.0018769086234809048;0.0006613698962537205;7.563799858093262;2.8566837310791016;2.9566450119018555;3.9059789180755615;5.783512592315674;8.39265751838684;15.58261775970459;


==> experiments/output/runtime_comparison1.8_square.csv <==
0.1;0.030852047516135492;0.027091365005501362;0.027981711706455463;0.19485011638763075;0.03768737134609961;0.02544932861936934;0.025055105744586994;4.5572967529296875;0.19520115852355957;0.19742155075073242;1.5797951221466064;0.32084035873413086;0.4511885643005371;2.2042834758758545;
0.05;0.12464676244971733;0.01351809300620978;0.014022627916421336;0.18597169518434545;0.02506620617727601;0.012980446124658415;0.012391134705835033;1.8591620922088623;0.34268641471862793;0.3559422492980957;1.0794811248779297;0.6057496070861816;0.8604087829589844;2.7615582942962646;
0.03333333333333333;1.8199820833091191;0.008881820326287761;0.009207411929228864;0.1829414263650145;0.020728139462249086;0.008787619920841436;0.008084728987895909;2.0213124752044678;0.4865241050720215;0.511580228805542;1.2335073947906494;0.8909463882446289;1.2817614078521729;3.4215731620788574;
0.025;36.455764445256584;0.00653820611417804;0.0067696819354005075;0.1814155448530985;0.01853247189455814;0.006696453422111065;0.005914971147733779;2.1982614994049072;0.632739782333374;0.6704368591308594;1.4157626628875732;1.2263109683990479;1.769282341003418;4.29344630241394;
0.02;923.6359284611261;0.005121941492859639;0.0052979118966788655;0.1804967290684983;0.017205899956012235;0.005449207684696276;0.004607730894533252;2.4278173446655273;0.790869951248169;0.8496658802032471;1.5803253650665283;1.5190653800964355;2.198129653930664;4.9914772510528564;
0.016666666666666666;27968.796022805476;0.0041729094121404145;0.0043131831641963015;0.17988282457423388;0.01631726808805781;0.004624106688671026;0.003733971816732972;2.6074442863464355;0.9072048664093018;0.9797794818878174;1.7010362148284912;1.771850347518921;2.5558583736419678;5.447189569473267;
0.014285714285714285;975185.6942508379;0.003492415480407808;0.0036082031201211035;0.1794436551053991;0.015680144880194886;0.004039949342322475;0.003108741477915531;2.8282532691955566;1.0487029552459717;1.1354520320892334;1.9199485778808594;2.0660271644592285;2.987722635269165;6.168496608734131;
0.0125;38145352.149521865;0.002980494305339284;0.0030786754005853833;0.1791139132495858;0.01520078086345457;0.0036060569145824543;0.0026392052665802535;3.114664077758789;1.1892685890197754;1.2799263000488281;2.017188787460327;2.3427491188049316;3.405806541442871;7.001279592514038;
0.011111111111111112;1642373688.7330327;0.002581371828327028;0.002666406471978319;0.1788572307409681;0.014826884795297415;0.0032720517351357064;0.002273645672653248;3.3386168479919434;1.3257296085357666;1.4154772758483887;2.2161028385162354;2.6508963108062744;3.8111531734466553;7.648802042007446;
0.01;76722105667.88649;0.002261375762752747;0.0023363792493803735;0.1786517505781038;0.014526990689002683;0.0030077265038679322;0.0019809675913435992;3.633070945739746;1.4654390811920166;1.5189213752746582;2.3674206733703613;2.9860222339630127;4.326646327972412;8.279424905776978;
0.00909090909090909;3845205656736.5806;0.0019990989719767217;0.002066253066326774;0.17848353967048455;0.014281023528590701;0.0027938704511615495;0.0017413510507115317;3.9397835731506348;1.602647066116333;1.662261724472046;2.536520481109619;3.2797622680664062;4.755475044250488;8.942895412445068;
0.008333333333333333;204926766512206.88;0.0017801870632758543;0.0018411097262342184;0.1783433017684082;0.014075576653918629;0.0026176964873855383;0.001541565467772923;4.251957654953003;1.7361164093017578;1.809462547302246;2.727785587310791;3.583312511444092;5.205657720565796;9.755559206008911;
0.007692307692307693;1.152982915416268e+16;0.0015946929282044046;0.0016506075447719083;0.17822459491665285;0.013901352524867332;0.00247036503752799;0.001372441370031998;4.643601417541504;1.8736414909362793;1.9458177089691162;2.8561203479766846;3.876279354095459;5.641908884048462;10.326119899749756;
0.007142857142857143;6.80788783423841e+17;0.0014354970413814317;0.0014873501193302093;0.17812281411452444;0.013751700161380827;0.002345573760335496;0.001227423247773986;5.005914211273193;2.010165214538574;2.085714817047119;3.026930809020996;4.168619155883789;6.067816257476807;10.94446349143982;
0.006666666666666667;4.197735527042478e+19;0.001297369149737038;0.001345910511591142;0.17803458017380036;0.013621735747571714;0.002238710956941319;0.001101700056975612;5.335959434509277;2.147538900375366;2.231710195541382;3.1676042079925537;4.466808319091797;6.4607813358306885;11.752998352050781;
0.00625;2.691620703431481e+21;0.001176381311124603;0.0012222173131378213;0.1779573572135791;0.013507791608474084;0.002146326027738695;0.000991661144667084;5.738834619522095;2.2899131774902344;2.3717026710510254;3.277080774307251;4.63789701461792;6.699165105819702;12.469213724136353;
0.0058823529411764705;1.788373934147558e+23;0.0010695261510961806;0.0011131548660683651;0.17788920519151483;0.013407059784404369;0.0020657874079781533;0.0008945438468321193;6.171626329421997;2.430201768875122;2.522538661956787;3.432861089706421;4.927256107330322;7.1285014152526855;13.35943341255188;
0.005555555555555556;1.227476581802672e+25;0.0009744355114735333;0.001016301760481323;0.1778286145617724;0.013317353873133559;0.0019950545429694337;0.0008081983464541296;6.6781487464904785;2.5801169872283936;2.665771484375;3.596245765686035;5.215454578399658;7.54167628288269;13.971939086914062;
0.005263157894736842;8.679983673794027e+26;0.000889321435775272;0.0009297402143783851;0.17777439311161958;0.013236945852710832;0.001932521650633933;0.0007309266688709298;7.084987163543701;2.718550205230713;2.8087613582611084;3.737753391265869;5.497366189956665;7.9634082317352295;14.845980644226074;
0.005;6.309004730678348e+28;0.0008126628001184725;0.000851943621019399;0.17772558675665437;0.013164451805242084;0.0018769086234809048;0.0006613698962537205;7.563799858093262;2.8566837310791016;2.9566450119018555;3.9059789180755615;5.783512592315674;8.39265751838684;15.58261775970459;


==> experiments/output/runtime_comparison_2d.csv <==
0.1;0.0008442836304642979;0.0008521673484100679;0.0016035474378577118;0.0009892549564566458;0.0008459789746653914;0.653486967086792;0.7451896667480469;1.3104333877563477;1.915052890777588;3.029472827911377;
0.05;0.0004156618160218642;0.0005728486478433443;0.001475987473324891;0.0006014346601736677;0.0004190481546573277;1.2061288356781006;1.3378801345825195;2.538564682006836;3.739431619644165;6.061437129974365;
0.03333333333333333;0.00026986385369904864;0.011552200569642382;0.0014613492060693027;0.0004783737413575128;0.00027353822074029186;1.7295780181884766;2.0434725284576416;3.8134100437164307;5.587259292602539;9.019657611846924;
0.025;0.00019689314443920958;0.23882934623806784;0.001459934278023938;0.0004201652373196584;0.00020016939339409642;2.2251598834991455;2.8362221717834473;5.047456741333008;7.420114994049072;12.323728799819946;
0.02;0.00015310760691348844;7.6529738438056345;0.0014610212105729005;0.0003869569132656592;0.0001559498764051947;2.742854118347168;3.7745718955993652;6.162911891937256;9.1217520236969;15.42485761642456;
0.016666666666666666;0.00012394754961130727;292.0186189724215;0.0014625551858416055;0.000365766565497787;0.00012638719356319788;3.2722270488739014;4.916576623916626;7.270812749862671;10.768803358078003;18.518616437911987;
0.014285714285714285;0.00010312885595514153;13029.606698047572;0.0014640463540145678;0.00035119081750325517;0.00010523020596466756;3.8112387657165527;6.276277542114258;8.50970983505249;12.55112624168396;21.712559700012207;
0.0125;8.75329917809143e-05;9.720467674480142e-05;0.0014653797518432946;0.00034060876202289043;8.934011110575658e-05;4.3044726848602295;4.6502721309661865;9.72932481765747;14.438369512557983;25.219388723373413;
0.011111111111111112;7.541524964366862e-05;8.33754455254537e-05;0.0014665434589439235;0.0003326071364406857;7.696787931365323e-05;4.841416120529175;5.188558340072632;10.847384691238403;16.066925525665283;28.49783992767334;
0.01;6.573026883291677e-05;7.265450305014941e-05;0.0014675536649041952;0.0003263615379201078;6.706172404742784e-05;5.313386917114258;5.709688425064087;12.106425285339355;17.813626766204834;31.681835889816284;
0.00909090909090909;5.781275326839928e-05;6.3942204676641e-05;0.001468430135402964;0.0003213587123896472;5.8951148480161846e-05;5.860950708389282;6.204411506652832;13.342488050460815;19.74202799797058;34.71699929237366;
0.008333333333333333;5.122084903299433e-05;5.6732293801542216e-05;0.0014691970308737244;0.0003172697981814971;5.218852402091642e-05;6.3748369216918945;6.752222061157227;14.553006887435913;21.49363923072815;37.77495217323303;
0.007692307692307693;4.5649088149144264e-05;5.067961596104762e-05;0.0014698707935231687;0.0003138682637056945;4.646359510426097e-05;6.85818338394165;7.238125562667847;15.811224460601807;23.22416615486145;40.28550624847412;
0.007142857142857143;4.0879330588231506e-05;4.5666523383332414e-05;0.0014704662845318032;0.0003109966980377276;4.155453618128663e-05;7.399736404418945;7.781210660934448;17.047576665878296;25.00624370574951;43.79994010925293;
0.006666666666666667;3.675177430005016e-05;4.1280242347937845e-05;0.0014709964955531558;0.0003085429244766619;3.7298541683137365e-05;7.817800283432007;8.309464454650879;17.936197757720947;26.205811738967896;47.824564933776855;
0.00625;3.314669041720367e-05;3.750215919658916e-05;0.0014714700334417395;0.0003064217740681691;3.3573420948990575e-05;8.337526082992554;8.817357540130615;18.904106616973877;28.214948177337646;50.97476673126221;
0.0058823529411764705;2.9972645330279025e-05;3.4179494068429634e-05;0.0014718956492833352;0.0003045712212747703;3.0285677039674092e-05;8.794749736785889;9.346626043319702;20.008692264556885;29.748435497283936;54.13934636116028;
0.005555555555555556;2.7158655110036985e-05;3.1237838594540996e-05;0.0014722800558918986;0.00030294318241636957;2.7362550976189156e-05;9.313273668289185;9.85729432106018;21.209912538528442;31.48983883857727;56.83343958854675;
0.005263157894736842;2.4648822440453985e-05;2.8618537867126576e-05;0.0014726288194850435;0.0003015002341597872;2.474657412807998e-05;9.815574645996094;10.342105388641357;22.405028820037842;33.258904218673706;59.23306322097778;
0.005;2.198522423864616e-05;2.651197418019936e-05;0.0014729465653983368;0.0003002128300667032;2.2391752128182878e-05;10.282283067703247;10.910476922988892;23.65297842025757;35.079288482666016;61.71518325805664;


==> experiments/output/runtime_comparison_2d_test.csv <==
0.1;0.0009776034527445626;0.0008522170056779738;0.000847688378909158;0.0008464297075855144;0.000844459664399221;0.0016040949723018804;0.0009893374162921367;0.000847401193015886;0.000846229595292509;0.0008459790745822208;0.33360743522644043;0.4634554386138916;0.5824222564697266;0.4434840679168701;0.5838851928710938;0.47647547721862793;0.6150715351104736;0.7110073566436768;4.0383384227752686;1.958587408065796;
0.05;0.00045491101811617247;0.0004181443130288877;0.0004193765359057917;0.00041661322762653376;0.00041827002254075663;0.0014776374982997543;0.0006003898726938887;0.0004218505249207712;0.0004190202539247252;0.0004190492714196838;0.5453169345855713;0.7862839698791504;1.0007336139678955;0.7813496589660645;0.9643299579620361;0.7889480590820312;1.0168209075927734;1.193089246749878;8.058084726333618;3.7697741985321045;
0.03333333333333333;0.00028793194703763045;0.0002728168599215591;0.0002736180876068773;0.00027011638084794063;0.00027325100089408045;0.0014638201072502079;0.00047647258887478967;0.000278801435848151;0.00027368994066371606;0.0002735383393208681;0.7536871433258057;1.1640825271606445;1.4573333263397217;1.0873394012451172;1.3798327445983887;1.1695454120635986;1.4686384201049805;1.6986143589019775;11.863199472427368;5.814808130264282;
0.025;0.00020753639133110882;0.00019971950119771972;0.00019997534355501332;0.00019740186135899917;0.00020008242454093656;0.001462917869584509;0.0004181928502206023;0.000207766361772854;0.0002014410513427193;0.00020016943888906324;0.9877102375030518;1.4312376976013184;1.8431918621063232;1.3702991008758545;1.7367761135101318;1.4364540576934814;1.863157033920288;2.1818020343780518;15.471110343933105;7.736863136291504;
0.02;0.00015996488330926228;0.00015572930287701325;0.00015578250510717343;0.00015360743882556713;0.00015601300368494757;0.001464393446286186;0.0003842226349632112;0.00016761708109240406;0.00015950703992609883;0.0001559499198618926;1.1785404682159424;1.7061538696289062;2.1738803386688232;1.6540577411651611;2.0943353176116943;1.628756046295166;2.1469976902008057;2.5105721950531006;19.512871980667114;9.603443145751953;
0.016666666666666666;0.00012875449750168074;0.00012631081217693592;0.0001262313832865142;0.00012452140554437954;0.00012652827906563173;0.0014664991806678897;0.0003624030714913005;0.00014354645533246074;0.00013295348821953774;0.00012638712059580948;1.3616375923156738;1.9778778553009033;2.484894275665283;1.9299430847167969;2.4753000736236572;1.846210241317749;2.379210948944092;2.8025784492492676;23.375457525253296;11.649016380310059;
0.014285714285714285;0.00010664342749320471;0.00010522792505785877;0.00010508134537136202;0.00010387758665836633;0.00010539913887980724;0.00146848736550151;0.0003475771564250172;0.0001274535415983756;0.00011555776260429318;0.0001052304988579391;1.5414202213287354;2.2847630977630615;2.8164799213409424;2.18469500541687;2.7770931720733643;2.0802865028381348;2.6788642406463623;3.184583902359009;27.38578724861145;13.930118799209595;
0.0125;9.022163053346216e-05;8.938796139696063e-05;8.919779307212289e-05;8.828908676414244e-05;8.955574147664327e-05;0.001470382897508668;0.0003366978582115414;0.00011628007837369518;0.000104749337930315;8.934045187877174e-05;1.7240283489227295;2.5264511108398438;3.1513025760650635;2.4302279949188232;3.1068780422210693;2.3361806869506836;2.984194278717041;3.5875301361083984;31.28123950958252;15.841709852218628;
0.011111111111111112;7.755926738591501e-05;7.704335461047651e-05;7.682868066463444e-05;7.620600138754521e-05;7.717722312480971e-05;0.0014719123486231567;0.00032866662401818;0.00010848611501604856;9.891243894723241e-05;7.696828560979825e-05;1.9071331024169922;2.808445453643799;3.5178825855255127;2.6812939643859863;3.378833532333374;2.6064035892486572;3.278777599334717;3.9684221744537354;35.12476468086243;17.853806257247925;
0.01;6.746945345452501e-05;6.716569342886382e-05;6.693610497848069e-05;6.65219436071135e-05;6.727451217279194e-05;0.0014732385892388296;0.0003223751849308516;0.00010293545560702916;9.436627734994215e-05;6.706220513732624e-05;2.105198621749878;3.1503841876983643;3.8666508197784424;2.9518494606018066;3.703885078430176;2.863389730453491;3.592414140701294;4.317794322967529;39.120367765426636;19.80258536338806;
0.00909090909090909;5.9271776568629784e-05;5.9066802609862625e-05;5.883624247464435e-05;5.862868922280615e-05;5.915601688087115e-05;0.0014746361012535146;0.00031715864943225944;9.892104594382105e-05;9.26531848645104e-05;5.8951713252378084e-05;2.314718723297119;3.4334545135498047;4.260254144668579;3.2196788787841797;4.035388946533203;3.1447153091430664;3.936248302459717;4.747503995895386;42.94757151603699;21.63807725906372;
0.008333333333333333;5.248948753527349e-05;5.230623642856108e-05;5.2082590484083925e-05;5.208217764771157e-05;5.2380441144625546e-05;0.001475556795763352;0.000312287577952807;9.621375541661825e-05;9.443101397873426e-05;5.218913768428608e-05;2.52069091796875;3.7423434257507324;4.672797441482544;3.4838998317718506;4.386613607406616;3.4499025344848633;4.272028923034668;5.129822731018066;47.00260329246521;23.41027045249939;
0.007692307692307693;4.679370799022709e-05;4.6575213095949564e-05;4.636668182098126e-05;4.657777151072127e-05;4.66382060980915e-05;0.0014744088744348027;0.00030780926571359976;9.397956518476637e-05;9.760155950137107e-05;4.6464274958090036e-05;2.7386555671691895;4.040276050567627;5.076308250427246;3.7515854835510254;4.708131313323975;3.6967456340789795;4.616086959838867;5.538641452789307;51.218982458114624;25.045686721801758;
0.007142857142857143;4.195292800562308e-05;4.1656194759264464e-05;4.146655754781399e-05;4.1896370579720176e-05;4.171019097492988e-05;0.001473400715202572;0.0003037903105846216;9.222400662033756e-05;7.697071639032058e-05;4.155525323751247e-05;2.936108112335205;4.353669881820679;5.3998353481292725;4.000767707824707;5.070526123046875;3.9745473861694336;4.945500373840332;5.944748640060425;55.05583429336548;27.124539852142334;
0.006666666666666667;3.77970598989304e-05;3.738844328362839e-05;3.7219339727463084e-05;3.7879383956253674e-05;3.7435354167624546e-05;0.001478300151463469;0.0003019677997280479;9.066414163519078e-05;8.044009279024517e-05;3.729907159561254e-05;3.162395477294922;4.666760206222534;5.7793402671813965;4.267015218734741;5.405337333679199;4.113186597824097;5.117715358734131;6.1295106410980225;59.00808525085449;29.356918573379517;
0.00625;3.419905680888916e-05;3.365111113268895e-05;3.350279898669464e-05;3.44056381338186e-05;3.369225560263999e-05;0.0014773127458538014;0.0002989449348123338;8.936548756511238e-05;8.174602421865044e-05;3.3573658518669565e-05;3.3479015827178955;4.969829082489014;6.179552316665649;4.529818058013916;5.755217790603638;4.357752799987793;5.429065704345703;6.4598681926727295;63.79173302650452;31.759429693222046;
0.0058823529411764705;3.1062201589888596e-05;3.0079952054623358e-05;3.0362315906308492e-05;3.138311627400945e-05;3.0096663207779728e-05;0.0014762198291784127;0.00029630420845032823;9.106775298696491e-05;8.4942953550809e-05;3.028580386108785e-05;3.5584237575531006;5.248427152633667;6.567296266555786;4.8070597648620605;6.071648359298706;4.638762712478638;5.82924222946167;6.81995153427124;67.50431871414185;33.874964237213135;
0.005555555555555556;2.8311572286543987e-05;2.715652857168682e-05;2.7446049966711376e-05;2.8740294249783996e-05;2.7174369819896777e-05;0.0014748973679665845;0.000294506564130011;9.315373598807338e-05;8.85806247583457e-05;2.7362679105042654e-05;3.7535946369171143;5.52740478515625;6.88886833190918;5.068718671798706;6.366839408874512;4.906401634216309;6.08565616607666;7.203887939453125;71.31927585601807;35.62457084655762;
0.005263157894736842;2.5888360686787095e-05;2.4550543653166634e-05;2.4718512467890117e-05;2.6420071936363056e-05;2.4522121700199712e-05;0.0014712959539217021;0.00029266648621386536;9.706689170483812e-05;9.255504403467255e-05;2.4746729419833274e-05;3.973318099975586;5.776242733001709;7.257456302642822;5.352630138397217;6.659886360168457;5.17378306388855;6.418489694595337;7.627065420150757;75.48343205451965;37.19810128211975;
0.005;2.4229076840551786e-05;2.911365462331958e-05;2.301940027455486e-05;2.446947973970758e-05;2.9143060583360454e-05;0.001470786804715142;0.0002891335643979926;0.00010333380481085255;9.681721295215574e-05;2.2391951602427943e-05;4.2154645919799805;6.106163740158081;7.570188760757446;5.642245292663574;6.949359893798828;5.3761420249938965;6.713022947311401;7.908523797988892;78.85570168495178;38.847745180130005;


==> experiments/output/runtime_comparison_2d_test_no_tau.csv <==
0.1;0.0009776034527445626;0.0008522170056779738;0.000847688378909158;0.33360743522644043;0.4634554386138916;0.5824222564697266;
0.05;0.00045491101811617247;0.0004181443130288877;0.0004193765359057917;0.5453169345855713;0.7862839698791504;1.0007336139678955;
0.03333333333333333;0.00028793194703763045;0.0002728168599215591;0.0002736180876068773;0.7536871433258057;1.1640825271606445;1.4573333263397217;
0.025;0.00020753639133110882;0.00019971950119771972;0.00019997534355501332;0.9877102375030518;1.4312376976013184;1.8431918621063232;
0.02;0.00015996488330926228;0.00015572930287701325;0.00015578250510717343;1.1785404682159424;1.7061538696289062;2.1738803386688232;
0.016666666666666666;0.00012875449750168074;0.00012631081217693592;0.0001262313832865142;1.3616375923156738;1.9778778553009033;2.484894275665283;
0.014285714285714285;0.00010664342749320471;0.00010522792505785877;0.00010508134537136202;1.5414202213287354;2.2847630977630615;2.8164799213409424;
0.0125;9.022163053346216e-05;8.938796139696063e-05;8.919779307212289e-05;1.7240283489227295;2.5264511108398438;3.1513025760650635;
0.011111111111111112;7.755926738591501e-05;7.704335461047651e-05;7.682868066463444e-05;1.9071331024169922;2.808445453643799;3.5178825855255127;
0.01;6.746945345452501e-05;6.716569342886382e-05;6.693610497848069e-05;2.105198621749878;3.1503841876983643;3.8666508197784424;
0.00909090909090909;5.9271776568629784e-05;5.9066802609862625e-05;5.883624247464435e-05;2.314718723297119;3.4334545135498047;4.260254144668579;
0.008333333333333333;5.248948753527349e-05;5.230623642856108e-05;5.2082590484083925e-05;2.52069091796875;3.7423434257507324;4.672797441482544;
0.007692307692307693;4.679370799022709e-05;4.6575213095949564e-05;4.636668182098126e-05;2.7386555671691895;4.040276050567627;5.076308250427246;
0.007142857142857143;4.195292800562308e-05;4.1656194759264464e-05;4.146655754781399e-05;2.936108112335205;4.353669881820679;5.3998353481292725;
0.006666666666666667;3.77970598989304e-05;3.738844328362839e-05;3.7219339727463084e-05;3.162395477294922;4.666760206222534;5.7793402671813965;
0.00625;3.419905680888916e-05;3.365111113268895e-05;3.350279898669464e-05;3.3479015827178955;4.969829082489014;6.179552316665649;
0.0058823529411764705;3.1062201589888596e-05;3.0079952054623358e-05;3.0362315906308492e-05;3.5584237575531006;5.248427152633667;6.567296266555786;
0.005555555555555556;2.8311572286543987e-05;2.715652857168682e-05;2.7446049966711376e-05;3.7535946369171143;5.52740478515625;6.88886833190918;
0.005263157894736842;2.5888360686787095e-05;2.4550543653166634e-05;2.4718512467890117e-05;3.973318099975586;5.776242733001709;7.257456302642822;
0.005;2.4229076840551786e-05;2.911365462331958e-05;2.301940027455486e-05;4.2154645919799805;6.106163740158081;7.570188760757446;


==> experiments/output/runtime_comparison_2d_test_precon_and_schur.csv <==
0.1;0.01373803071254801;79887074.76695661;7.264151862253745e+102;0.000847401193015886;0.000846229595292509;0.3299689292907715;0.908735990524292;3.4065375328063965;0.7110073566436768;4.0383384227752686;
0.05;0.6757498588723633;50580192.30012922;nan;0.0004218505249207712;0.0004190202539247252;0.7597668170928955;1.7471883296966553;6.566029071807861;1.193089246749878;8.058084726333618;
0.03333333333333333;246.64647777834836;37642956.84349401;nan;0.000278801435848151;0.00027368994066371606;1.3202791213989258;2.53389048576355;6.646177291870117;1.6986143589019775;11.863199472427368;
0.025;117823.20492078726;30108159.13531811;nan;0.000207766361772854;0.0002014410513427193;1.9766559600830078;3.352010726928711;6.8147132396698;2.1818020343780518;15.471110343933105;
0.02;60520461.027802035;25107059.483813472;nan;0.00016761708109240406;0.00015950703992609883;2.7878000736236572;4.201492786407471;6.921029090881348;2.5105721950531006;19.512871980667114;
0.016666666666666666;33233632032.655045;21547209.24206659;nan;0.00014354645533246074;0.00013295348821953774;3.6358063220977783;4.907121419906616;7.053943395614624;2.8025784492492676;23.375457525253296;
0.014285714285714285;18966684556440.72;18895519.64023597;nan;0.0001274535415983756;0.00011555776260429318;4.6144115924835205;5.748345613479614;7.216724872589111;3.184583902359009;27.38578724861145;
0.0125;1.1189147604158048e+16;16829160.9963516;nan;0.00011628007837369518;0.000104749337930315;5.731369256973267;6.4393510818481445;7.43831205368042;3.5875301361083984;31.28123950958252;
0.011111111111111112;6.921219389620936e+18;15175709.255161397;nan;0.00010848611501604856;9.891243894723241e-05;6.996016979217529;7.126557350158691;7.48576545715332;3.9684221744537354;35.12476468086243;
0.01;4.288125849974588e+21;13818669.382502599;nan;0.00010293545560702916;9.436627734994215e-05;8.379846334457397;7.92694091796875;7.640581369400024;4.317794322967529;39.120367765426636;
0.00909090909090909;2.705912503115449e+24;12684916.427044397;nan;9.892104594382105e-05;9.26531848645104e-05;9.970134019851685;8.643520832061768;7.779033422470093;4.747503995895386;42.94757151603699;
0.008333333333333333;1.7328196154803463e+27;11723001.986462781;nan;9.621375541661825e-05;9.443101397873426e-05;11.569966554641724;9.419209480285645;7.942154407501221;5.129822731018066;47.00260329246521;
0.007692307692307693;1.122678595724443e+30;10896907.432548251;nan;9.397956518476637e-05;9.760155950137107e-05;13.392382621765137;10.227468967437744;8.077762126922607;5.538641452789307;51.218982458114624;
0.007142857142857143;7.0344880843721e+32;10178756.483628117;nan;9.222400662033756e-05;7.697071639032058e-05;15.398412942886353;11.082624197006226;8.251617193222046;5.944748640060425;55.05583429336548;
0.006666666666666667;4.6045111895216345e+35;9549052.619818937;nan;9.066414163519078e-05;8.044009279024517e-05;17.4312162399292;11.73379921913147;8.477089643478394;6.1295106410980225;59.00808525085449;
0.00625;2.5192138840176335e+38;8992335.79115093;nan;8.936548756511238e-05;8.174602421865044e-05;19.661640644073486;12.54530644416809;8.5950288772583;6.4598681926727295;63.79173302650452;
0.0058823529411764705;1.7207720440793399e+41;8496459.087346097;nan;9.106775298696491e-05;8.4942953550809e-05;21.91115093231201;13.397512435913086;8.708853483200073;6.81995153427124;67.50431871414185;
0.005555555555555556;1.1661880328862869e+44;8052025.162080046;nan;9.315373598807338e-05;8.85806247583457e-05;24.427862882614136;14.132303237915039;8.9192533493042;7.203887939453125;71.31927585601807;
0.005263157894736842;7.953805009061698e+46;7651493.1538838325;nan;9.706689170483812e-05;9.255504403467255e-05;27.16574001312256;14.849551677703857;9.195449590682983;7.627065420150757;75.48343205451965;
0.005;5.485682544182937e+49;7476496.662994823;nan;0.00010333380481085255;9.681721295215574e-05;30.059897661209106;15.979336023330688;8.690512895584106;7.908523797988892;78.85570168495178;


==> experiments/output/runtime_comparison_2d_test_schur.csv <==
0.1;4128.517735659548;2.6998873405254615;0.024639783414852484;0.6302709579467773;0.9739503860473633;1.295541524887085;
0.05;1446392514.950919;179.56849219577768;0.027481531655987868;1.4698247909545898;2.2013638019561768;2.5529189109802246;
0.03333333333333333;562378761207605.56;18835.614602768874;0.028573617045824614;2.4997615814208984;3.5191545486450195;3.7943804264068604;
0.025;2.2918742844188793e+20;2490699.985557013;0.029145575601740716;3.8267946243286133;5.056813716888428;5.089942455291748;
0.02;9.5963562883723e+25;377159548.0327409;0.02949665408038885;5.441036224365234;6.766235113143921;6.319677352905273;
0.016666666666666666;4.081737866444164e+31;62372204934.10325;0.029731114956934916;7.289967775344849;8.592824220657349;7.565603733062744;
0.014285714285714285;1.7373175610281036e+37;10881742412811.588;0.029889248335361277;9.350873470306396;10.604612588882446;8.809055089950562;
0.0125;7.518430871542986e+42;2005418820196309.0;0.030012672888728904;11.683828830718994;12.953826189041138;10.157241582870483;
0.011111111111111112;3.293337879839009e+48;3.855236414778375e+17;0.0301122398522086;14.301629781723022;15.55400276184082;11.53825330734253;
0.01;1.4485362583256336e+54;7.625671936304608e+19;0.03019029093236461;17.17185401916504;18.140564441680908;12.793238401412964;
0.00909090909090909;6.403033279437957e+59;1.5467799372204725e+22;0.03025412701633378;20.270745754241943;21.34184765815735;14.105271816253662;
0.008333333333333333;2.8380191277693668e+65;3.199992085736755e+24;0.03030549187418162;23.74386501312256;24.596789360046387;15.535826683044434;
0.007692307692307693;1.2677602762031217e+71;6.763437186203926e+26;0.030349455454153986;27.377403736114502;27.904923915863037;16.96710705757141;
0.007142857142857143;5.657334776590056e+76;1.446125580921135e+29;0.03038617466124694;31.05930995941162;31.737778425216675;17.972898960113525;
0.006666666666666667;2.5410039571271556e+82;3.143173680115105e+31;0.03041996957276559;35.362038135528564;35.478588342666626;19.36005449295044;
0.00625;1.1428619116017065e+88;6.904041201394673e+33;0.030448380330643208;39.75268054008484;39.460413455963135;20.66989755630493;
0.0058823529411764705;5.146621397660542e+93;1.5307309044529272e+36;0.03047233091488721;44.609591484069824;43.91938066482544;22.141776084899902;
0.005555555555555556;2.320627338124452e+99;3.422100465213561e+38;0.030493004774855153;49.531965494155884;48.339651107788086;23.236350536346436;
0.005263157894736842;1.0472772356795508e+105;7.707774806970474e+40;0.030511560190416436;54.47771668434143;53.119126081466675;24.69575810432434;
0.005;4.7370954658676505e+110;1.7495286958966165e+43;0.030527210984404488;60.87466239929199;58.46327352523804;26.081787109375;


==> experiments/output/runtime_comparison_3d.csv <==
0.1;86.50434804187007;0.017258326105733923;0.19059728138952123;0.3416749730118678;0.13913174026190772;0.052142058172343776;0.011971307014638605;6.315267086029053;5.808323621749878;6.20090651512146;6.148777008056641;11.937739133834839;17.766742944717407;19.24733066558838;
0.05;44966.820020037056;0.012084087972902294;0.9983940824886954;0.3213555917707551;0.13812344445494915;0.04933064847873342;0.005950185861205129;14.138964176177979;10.962172508239746;12.29065227508545;12.057920455932617;23.640709400177002;34.88856315612793;40.51017951965332;
0.03333333333333333;26521184.42095001;0.010629253800735549;9.896679044371007;0.3129991305974531;0.13791128007232442;0.04849618953783532;0.0038483469173659843;21.97938299179077;16.199366331100464;19.028188228607178;17.975627660751343;35.356319189071655;52.43669939041138;61.26743817329407;
0.025;16704599395.927032;0.009988398163773771;127.53897799628268;0.3086941182486063;0.13784360509516472;0.04810588743749337;0.002798301966459611;31.225126028060913;21.383258819580078;26.055585145950317;23.712284803390503;46.7791109085083;69.78040409088135;84.12880992889404;
0.02;10964976164828.719;0.00963817485446276;1936.6838129468179;0.30620993141183717;0.13781937140806902;0.0478824429259151;0.002168748956301834;41.70012402534485;26.487833976745605;33.59288811683655;29.68543815612793;57.98508429527283;86.71657228469849;105.85096192359924;
0.016666666666666666;7407065831989548.0;0.009420648214286184;33329.94313779382;0.30466967663315964;0.13781160006969162;0.04773876501475;0.0017512493979457643;53.16909956932068;31.821415424346924;41.23368740081787;35.20742464065552;69.4705502986908;103.3616235256195;128.9028308391571;
0.014285714285714285;5.11124442340405e+18;0.009273649809851202;633575.9935208466;0.30366560138519283;0.13781086087708946;0.04763909695819862;0.0014551213795403596;65.62491965293884;36.65438389778137;49.882609605789185;41.020694732666016;80.48810243606567;120.3386082649231;150.43322682380676;
0.0125;3.5856268884204585e+21;0.009168233613756;13053514.599285344;0.3029863428855918;0.13781329409597545;0.04756615285140128;0.0012291739709224957;79.32017588615417;41.27736735343933;58.3714964389801;46.82112526893616;92.19549202919006;136.6494903564453;175.97782135009766;
0.011111111111111112;2.548749889672893e+24;0.009089233181477304;286606896.8755676;0.30251348626398455;0.1378171524426361;0.04751059375108684;0.0010561488251371303;94.01104402542114;46.264684438705444;67.05900645256042;52.603153228759766;103.84867596626282;154.18034982681274;197.7919511795044;
0.01;1.8313814737083634e+27;0.009027961205143147;6620766528.069035;0.3021766836023769;0.13782159328248647;0.047466945592153066;0.0009180946443331063;110.72987222671509;51.15717267990112;77.10796284675598;58.65451145172119;114.86598801612854;171.3958854675293;220.0970582962036;
0.00909090909090909;1.327844096701403e+30;0.008979132977199293;159294911126.9118;0.30193219289664325;0.13782619073464358;0.04743180274018509;0.0008050230076008805;127.55327916145325;56.01473903656006;87.4339656829834;64.56049823760986;126.6860191822052;188.93881464004517;241.0336229801178;
0.008333333333333333;9.70148034486189e+32;0.008939355353147082;3961057306541.1914;0.30175180145344593;0.13783073030941556;0.04740293183459879;0.0007108029935844462;146.96768164634705;60.97567391395569;99.21623063087463;70.77015805244446;138.34496331214905;206.732647895813;263.2132234573364;
0.007692307692307693;7.134842099879193e+35;0.008906353037866093;101197129321213.36;0.30161677046914154;0.13783510440544816;0.04737881340118467;0.0006318613660330034;166.73270082473755;65.75524830818176;111.33143281936646;76.35155415534973;149.8706648349762;224.65110445022583;292.868821144104;
0.007142857142857143;5.277298048461626e+38;0.008878549515282205;2644236917479014.0;0.3015143494427253;0.13783926289322432;0.047358378328434474;0.0005641610367333259;186.85308289527893;70.83146810531616;124.32109665870667;81.82682037353516;161.30813312530518;241.68704962730408;314.5457146167755;
0.006666666666666667;3.922967134729912e+41;0.008854817701632153;7.041849255535905e+16;0.3014356874977236;0.13784318464032067;0.04734085335710129;0.0005055049628067462;209.90446019172668;75.55238103866577;137.4711525440216;86.63209342956543;170.40733861923218;254.29322934150696;337.51516938209534;
0.00625;2.929149383227906e+44;0.008834332055131655;1.9060971817163768e+18;0.301374539500497;0.13784687163127618;0.047325666048419014;0.00045427178168695124;233.4157841205597;80.82957673072815;151.37251448631287;92.67776942253113;182.09075450897217;271.8967332839966;359.7112901210785;
0.0058823529411764705;2.1957433190837652e+47;0.008816474671260857;5.23293310824905e+19;0.3013264350240194;0.1378503291128261;0.0473123834534676;0.00040927297180384683;259.2119300365448;85.59906649589539;165.34572982788086;98.8346540927887;192.98894238471985;288.32738518714905;382.48363184928894;
0.005555555555555556;1.6517980691419859e+50;0.008800773930564679;1.454619231013232e+21;0.3012881369484024;0.13785356873572616;0.04730067260367524;0.0003692092520513487;283.03287720680237;90.31924152374268;180.9060127735138;103.62793326377869;204.94346284866333;304.6711483001709;402.0980615615845;
0.005263157894736842;1.2465682836902604e+53;0.008786863663246413;4.088522500308451e+22;0.3012572768713102;0.1378566042029921;0.0472902732866336;0.00033357359742844177;310.0579266548157;95.26232147216797;196.41093158721924;109.48400902748108;215.2517123222351;323.2248282432556;420.98547554016113;
0.005;9.434712022471121e+55;0.008779229772415277;1.0680501959711836e+18;0.30123210637661374;0.13785944983061083;0.04728097930243149;0.00030149906490835733;338.2753281593323;100.07067203521729;188.04612517356873;115.10488390922546;227.15606236457825;340.8972556591034;441.91398000717163;


==> experiments/output/runtime_comparison_omega_10.csv <==
0.1;0.0012002404474107397;0.0011856999393889973;0.0012841433048209868;0.0012161354106031798;0.0011886998148100231;0.0011839746508153174;1.1755049228668213;1.5199007987976074;0.9385495185852051;1.0499076843261719;1.8875303268432617;3.8282597064971924;
0.05;0.0005884315177428869;0.0005857532568318999;0.0007448237787278964;0.0006372732351582737;0.0005927521290619871;0.0005855138123552721;1.9599263668060303;2.5080320835113525;1.645766019821167;1.8302955627441406;3.3764703273773193;7.111127138137817;
0.03333333333333333;0.00038307582832483513;0.00038212766579796744;0.000584346906582906;0.00045350241255204043;0.0003915136964451075;0.0003819738620018456;2.709131956100464;3.5104732513427734;2.292844533920288;2.5676803588867188;4.878415107727051;10.490238904953003;
0.025;0.00027978757352232353;0.0002795444099538938;0.0005129450366189157;0.0003705006910878586;0.0002913981103918984;0.0002794351298151149;3.4413323402404785;4.518713474273682;2.891596794128418;3.2734150886535645;6.21536111831665;14.083939790725708;
0.02;0.00021799691599113998;0.0002177285352870792;0.0004741446247140189;0.00033359500250208096;0.00023210498207309083;0.00021766255164810613;4.109751462936401;5.441426992416382;3.4868578910827637;3.9589462280273438;7.493499040603638;17.779162645339966;
0.016666666666666666;0.0001767265781437337;0.00017641665142179998;0.0004546746017916085;0.0003113286240380926;0.00019337567338633278;0.00017637960026304;4.795845985412598;6.419146537780762;4.031999349594116;4.591898202896118;8.825923442840576;21.200268983840942;
0.014285714285714285;0.00014717159571653996;0.00014685735986887406;0.0004424622810421313;0.00029764893636244913;0.00016622097003535504;0.00014684062178844782;5.48092246055603;7.3240461349487305;4.6512134075164795;5.313920497894287;10.105197191238403;24.70106267929077;
0.0125;0.0001249589196302326;0.00012504892054623302;0.00043338484063210726;0.00028068471801801414;0.00014654918493615991;0.0001246575690086306;6.21422553062439;8.495664358139038;5.101789236068726;5.750442028045654;11.319396734237671;28.342353105545044;
0.011111111111111112;0.00010766634267787973;0.000107591383853358;0.00042686399650090825;0.0002716106472817556;0.00013182893682313728;0.00010738821012647829;6.832119703292847;9.2303786277771;5.604995012283325;6.326650857925415;12.216253280639648;31.995264053344727;
0.01;9.390634005850045e-05;9.37868866272128e-05;0.00042209398542383006;0.00026541438742452454;0.00012058628001857461;9.356405073090572e-05;7.560781478881836;10.251599073410034;6.075453996658325;6.842531681060791;13.151667833328247;35.96891784667969;
0.00909090909090909;8.257198385174178e-05;8.231130395612441e-05;0.00041837745507198606;0.00026096241640651365;0.00011184233833677004;8.224647391455773e-05;8.199061155319214;11.118062973022461;6.588263988494873;7.4410669803619385;14.21919584274292;39.50953769683838;
0.008333333333333333;7.310256817048219e-05;7.289550316153521e-05;0.00041541153419868905;0.0002574936250835708;0.0001049808341760842;7.28112766935582e-05;8.853187322616577;12.074558973312378;6.973551511764526;7.884349822998047;15.13786506652832;43.35842323303223;
0.007692307692307693;6.508558207155345e-05;6.50478397138509e-05;0.0004128079045097245;0.0002548188026498393;9.956837499341951e-05;6.48226921153391e-05;9.584126234054565;13.068958520889282;7.40864634513855;8.346290349960327;15.91486930847168;46.975149631500244;
0.007142857142857143;5.822648927414558e-05;5.8158754165415794e-05;0.00041096912689285653;0.0002528461377828455;9.462851584154342e-05;5.797204182085367e-05;10.161836862564087;13.769254446029663;7.849837779998779;8.915100812911987;16.573268175125122;50.67598533630371;
0.006666666666666667;5.2263108079682056e-05;5.232082723090977e-05;0.000409584533568644;0.0002512775488996758;9.103556407460082e-05;5.203240685630244e-05;10.831288814544678;14.745672941207886;8.335418939590454;9.424866914749146;17.566418647766113;54.36410474777222;
0.00625;4.705204019978946e-05;4.715913478269654e-05;0.00040837604368166826;0.00025004090078840837;8.791438799447475e-05;4.683445412511e-05;11.478599786758423;15.71832799911499;8.888499021530151;10.048299312591553;18.409154415130615;58.614896059036255;
0.0058823529411764705;4.2553841385610954e-05;4.2710405849878494e-05;0.0004059637019489683;0.0002491238244316137;8.540316749196292e-05;4.224719610713846e-05;12.102118730545044;16.56708574295044;9.3067045211792;10.589607000350952;19.213974952697754;62.747575759887695;
0.005555555555555556;3.843872792080101e-05;3.8388796433231206e-05;0.00040299656034910216;0.00024834186560464397;8.338045374193806e-05;3.816864517299131e-05;12.85584807395935;17.519723415374756;9.804765701293945;11.195785522460938;20.2589910030365;65.84395742416382;
0.005263157894736842;3.486312492699825e-05;3.472207983164708e-05;0.00039993808330184976;0.00024397791306007857;8.171521082251217e-05;3.451886026821087e-05;13.416697978973389;18.377760887145996;10.238702058792114;11.769370794296265;21.25842261314392;69.48671650886536;
0.005;3.157956501265801e-05;3.1550571739517615e-05;0.00039799877196237265;0.00023879450699286348;8.034960414805371e-05;3.123360917388101e-05;14.10092544555664;19.29766321182251;10.68579626083374;12.214281797409058;22.22474241256714;73.29380917549133;


==> experiments/output/runtime_comparison_omega_100.csv <==
0.1;0.0018451372423701111;0.0015127499257819095;0.0012836046351147768;0.0012835854972554584;0.001282898030725294;0.0012827305890046991;4.138525485992432;4.775957107543945;2.200589656829834;2.252516508102417;3.626677989959717;5.786313772201538;
0.05;0.0007202068355008761;0.0006803171032543912;0.0006351424661316448;0.0006351087232923354;0.0006339657110926486;0.0006335956648483496;7.170905351638794;8.151203870773315;4.071703910827637;4.147786855697632;6.933225631713867;11.788654088973999;
0.03333333333333333;0.00043929237551900883;0.0004256620396222697;0.00041580099914577943;0.0004157717279888139;0.0004137131618186024;0.0004131632750279233;9.716269969940186;10.907347440719604;5.872488498687744;6.000917434692383;10.168529272079468;18.40327215194702;
0.025;0.00031183132850208636;0.00030560679383872976;0.00030568316467510906;0.00030567618992968223;0.0003028991251165407;0.0003021841318904083;12.047574043273926;13.451339483261108;7.623531103134155;7.806068181991577;13.139094114303589;25.59999179840088;
0.02;0.00023943449414285837;0.00023721316415564424;0.00023955154559604193;0.00023945655639062466;0.00023623032504058498;0.00023535311892974246;14.180418252944946;15.822227239608765;9.217308759689331;9.394026041030884;16.26713228225708;32.834290504455566;
0.016666666666666666;0.00019270508510319984;0.00019133737273841346;0.00019706935033490127;0.00019668536720473024;0.0001917492218671489;0.00019069689635250447;16.13377070426941;17.910833597183228;10.605104923248291;10.859406471252441;19.182003021240234;40.07295608520508;
0.014285714285714285;0.00016011336528002;0.00015910089652226457;0.00016860088191948758;0.00016908405386225093;0.0001599842088005845;0.00015875064021146878;18.038140296936035;20.074228525161743;12.10804033279419;12.231346368789673;22.152233123779297;47.64365363121033;
0.0125;0.000135485390677313;0.0001348806834292106;0.00014741144821366626;0.00014751351760203008;0.0001361797114872948;0.00013476182466398245;19.93450665473938;22.137717962265015;13.53375768661499;13.935500621795654;25.136149883270264;55.53583335876465;
0.011111111111111112;0.00011651921515331004;0.00011611342704074442;0.00012893599423248822;0.00012961490778762744;0.0001176124932438095;0.00011608885856513986;21.52211332321167;23.944358587265015;15.174435138702393;15.472076416015625;27.74961018562317;63.42709565162659;
0.01;0.0001014218364009855;0.00010131432141887928;0.00011888474895631177;0.00011918087866934301;0.00010285451977428949;0.00010114065275498637;23.246986627578735;25.951154232025146;16.45883560180664;16.6723473072052;30.31013250350952;70.98474335670471;
0.00909090909090909;8.916608676655635e-05;8.94826863819257e-05;0.00011551475820870064;0.00011493378085655885;9.074042446017916e-05;8.890324087476467e-05;25.23824143409729;28.04767394065857;17.532135486602783;17.902600288391113;32.250113010406494;78.98111629486084;
0.008333333333333333;7.939438248638429e-05;7.899913718186909e-05;0.00010919865945787823;0.00010966132266300904;8.073403776317027e-05;7.870062442346044e-05;26.77410650253296;30.072665214538574;18.62539291381836;19.044053316116333;34.778484582901;86.97745609283447;
0.007692307692307693;7.030548824932767e-05;7.017467063181866e-05;0.00011031004419289917;0.00011031004419341761;7.23273769235829e-05;7.006443032643934e-05;28.588109016418457;32.19882678985596;19.90341591835022;20.343034982681274;37.44507169723511;94.97827506065369;
0.007142857142857143;6.284191762969774e-05;6.281675526395663e-05;0.00010227635983954169;0.0001022763598398093;6.507898877092529e-05;6.265908232974132e-05;30.680946111679077;34.12008810043335;20.897413969039917;21.40668296813965;39.65867567062378;103.08340835571289;
0.006666666666666667;5.653146886954706e-05;5.6342826543782355e-05;0.00010312272787431611;0.00010312272787469488;5.8813075249077796e-05;5.6239062359867346e-05;32.185850381851196;36.089178800582886;22.09053087234497;22.653374433517456;42.02961206436157;110.65521764755249;
0.00625;5.117876999263566e-05;5.071433314048092e-05;0.00010602102421861212;0.00010602102421895397;5.347150197865202e-05;5.06211386526206e-05;33.92049026489258;38.303311586380005;23.18982434272766;23.82368230819702;44.414589166641235;118.53412008285522;
0.0058823529411764705;4.635672062638884e-05;4.577225590578267e-05;0.00010956380065083335;0.00010956380065100358;4.8790230145521176e-05;4.566400207972534e-05;36.03977823257446;40.454761028289795;24.324885368347168;24.98211979866028;46.31037473678589;127.2143063545227;
0.005555555555555556;4.2132721423942655e-05;4.1399263249953555e-05;0.0001150716675164598;0.00011507166751668006;4.4589167023721266e-05;4.1255686192222764e-05;37.54595947265625;42.455960512161255;25.254764795303345;25.90460753440857;48.050493001937866;134.70196270942688;
0.005263157894736842;3.8362475062710134e-05;3.748029129719665e-05;0.00011326563019673343;0.00011326563019635585;4.074997003127487e-05;3.7309910548242096e-05;39.287447452545166;44.33526945114136;25.903871297836304;26.535325050354004;49.76480221748352;142.8007926940918;
0.005;3.4756401453314484e-05;3.397114223212075e-05;0.0001169889674535608;0.00011698896745432375;3.752794193082666e-05;3.375897736967835e-05;41.45657300949097;46.668598890304565;26.981945514678955;27.569424629211426;51.897674322128296;150.50784921646118;


==> experiments/output/runtime_comparison_omega_10_se.csv <==
0.1;0.0012002404474107397;0.0011917296095815923;0.0011892163452575154;0.0011869945550971306;0.0011856999393889973;1.1755049228668213;1.2621803283691406;1.3498353958129883;1.4327070713043213;1.5199007987976074;
0.05;0.0005884315177428869;0.0005866144702840185;0.0005849506108194468;0.0005863516736448957;0.0005857532568318999;1.9599263668060303;2.109069585800171;2.253208637237549;2.3773531913757324;2.5080320835113525;
0.03333333333333333;0.00038307582832483513;0.00038232672864099037;0.00038194258006232795;0.00038230962445179735;0.00038212766579796744;2.709131956100464;2.893712282180786;3.0799992084503174;3.282136917114258;3.5104732513427734;
0.025;0.00027978757352232353;0.0002796915754034169;0.00027951064856939184;0.00027967977859044826;0.0002795444099538938;3.4413323402404785;3.6788742542266846;3.910001039505005;4.200754404067993;4.518713474273682;
0.02;0.00021799691599113998;0.00021783442155318144;0.00021775883378805403;0.00021794131123490694;0.0002177285352870792;4.109751462936401;4.421468019485474;4.704194784164429;5.022745609283447;5.441426992416382;
0.016666666666666666;0.0001767265781437337;0.0001764822176253624;0.00017646942516755942;0.0001766648830414964;0.00017641665142179998;4.795845985412598;5.220096588134766;5.528188228607178;5.953630685806274;6.419146537780762;
0.014285714285714285;0.00014717159571653996;0.00014689226940573245;0.00014690971988710902;0.00014713084823698237;0.00014685735986887406;5.48092246055603;5.990893363952637;6.330722808837891;6.791761636734009;7.3240461349487305;
0.0125;0.0001249589196302326;0.0001244177642401146;0.0001251942669992398;0.00012499726705775754;0.00012504892054623302;6.21422553062439;6.710332632064819;7.155361890792847;7.739942312240601;8.495664358139038;
0.011111111111111112;0.00010766634267787973;0.00010711857327203016;0.00010745917697742828;0.0001077134566045345;0.000107591383853358;6.832119703292847;7.387384414672852;7.910564422607422;8.60451078414917;9.2303786277771;
0.01;9.390634005850045e-05;9.349716585358913e-05;9.40768829087843e-05;9.387808749782566e-05;9.37868866272128e-05;7.560781478881836;8.196531534194946;8.769855260848999;9.54577922821045;10.251599073410034;
0.00909090909090909;8.257198385174178e-05;8.222426386096044e-05;8.275665259134033e-05;8.267122796360979e-05;8.231130395612441e-05;8.199061155319214;8.822144269943237;9.60033130645752;10.370003700256348;11.118062973022461;
0.008333333333333333;7.310256817048219e-05;7.27643658582277e-05;7.332478069488327e-05;7.323560940709773e-05;7.289550316153521e-05;8.853187322616577;9.522238731384277;10.365065813064575;11.218538761138916;12.074558973312378;
0.007692307692307693;6.508558207155345e-05;6.480587431334068e-05;6.485819979989297e-05;6.52445417332866e-05;6.50478397138509e-05;9.584126234054565;10.244767189025879;11.123709917068481;12.136112689971924;13.068958520889282;
0.007142857142857143;5.822648927414558e-05;5.795459757506801e-05;5.858440535720968e-05;5.841390972261065e-05;5.8158754165415794e-05;10.161836862564087;10.87906265258789;11.899028301239014;12.906046152114868;13.769254446029663;
0.006666666666666667;5.2263108079682056e-05;5.202337272710787e-05;5.206776746891072e-05;5.244620748485034e-05;5.232082723090977e-05;10.831288814544678;11.585596561431885;12.760670185089111;13.762693166732788;14.745672941207886;
0.00625;4.705204019978946e-05;4.683692502545828e-05;4.7425025645716434e-05;4.72558482913417e-05;4.715913478269654e-05;11.478599786758423;12.269948720932007;13.503731966018677;14.651193857192993;15.71832799911499;
0.0058823529411764705;4.2553841385610954e-05;4.230816248869841e-05;4.283305188752862e-05;4.262899490317075e-05;4.2710405849878494e-05;12.102118730545044;13.022268533706665;14.342528343200684;15.457952737808228;16.56708574295044;
0.005555555555555556;3.843872792080101e-05;3.911713050449151e-05;3.87133488297103e-05;3.854163045448053e-05;3.8388796433231206e-05;12.85584807395935;13.744854927062988;15.127718925476074;16.332289457321167;17.519723415374756;
0.005263157894736842;3.486312492699825e-05;3.4684254317982874e-05;3.456904412324505e-05;3.487636796951869e-05;3.472207983164708e-05;13.416697978973389;14.44106125831604;15.837841272354126;17.2377769947052;18.377760887145996;
0.005;3.157956501265801e-05;3.139956215733288e-05;3.127829476867256e-05;3.1589520789776415e-05;3.1550571739517615e-05;14.10092544555664;15.130139589309692;16.62676763534546;18.033860206604004;19.29766321182251;


==> experiments/output/runtime_comparison_omega_10_se56.csv <==
0.1;0.0012395977498365755;0.0012141239872285917;0.0012841433048209868;0.0012161354106031798;0.0011886998148100231;0.0011839746508153174;1.7389729022979736;1.048832893371582;0.9385495185852051;1.0499076843261719;1.8875303268432617;3.8282597064971924;
0.05;0.0005963606048270704;0.0005889458370604178;0.0007448237787278964;0.0006372732351582737;0.0005927521290619871;0.0005855138123552721;2.39522385597229;1.7766165733337402;1.645766019821167;1.8302955627441406;3.3764703273773193;7.111127138137817;
0.03333333333333333;0.00038422933302184;0.0003828541892607297;0.000584346906582906;0.00045350241255204043;0.0003915136964451075;0.0003819738620018456;3.011732578277588;2.4577465057373047;2.292844533920288;2.5676803588867188;4.878415107727051;10.490238904953003;
0.025;0.0002802750773439973;0.0002804196414568021;0.0005129450366189157;0.0003705006910878586;0.0002913981103918984;0.0002794351298151149;3.6215782165527344;3.1290206909179688;2.891596794128418;3.2734150886535645;6.21536111831665;14.083939790725708;
0.02;0.0005940705347659094;0.00021815865117508326;0.0004741446247140189;0.00033359500250208096;0.00023210498207309083;0.00021766255164810613;4.469431400299072;3.768972158432007;3.4868578910827637;3.9589462280273438;7.493499040603638;17.779162645339966;
0.016666666666666666;0.7490578695162725;0.00017672074287511237;0.0004546746017916085;0.0003113286240380926;0.00019337567338633278;0.00017637960026304;8.086149215698242;4.408312082290649;4.031999349594116;4.591898202896118;8.825923442840576;21.200268983840942;
0.014285714285714285;3985.567165676766;0.00014716741789990725;0.0004424622810421313;0.00029764893636244913;0.00016622097003535504;0.00014684062178844782;13.831689834594727;5.081360340118408;4.6512134075164795;5.313920497894287;10.105197191238403;24.70106267929077;
0.0125;17088284.101691004;0.0001272245284466249;0.00043338484063210726;0.00028068471801801414;0.00014654918493615991;0.0001246575690086306;19.377178192138672;5.870532274246216;5.101789236068726;5.750442028045654;11.319396734237671;28.342353105545044;
0.011111111111111112;135627193592.60555;0.00014546132234803932;0.00042686399650090825;0.0002716106472817556;0.00013182893682313728;0.00010738821012647829;25.817620992660522;7.0793609619140625;5.604995012283325;6.326650857925415;12.216253280639648;31.995264053344727;
0.01;1437394537544114.8;0.00783510225117601;0.00042209398542383006;0.00026541438742452454;0.00012058628001857461;9.356405073090572e-05;33.27544283866882;10.899327754974365;6.075453996658325;6.842531681060791;13.151667833328247;35.96891784667969;
0.00909090909090909;1.9036989495244698e+19;1.9659664851549452;0.00041837745507198606;0.00026096241640651365;0.00011184233833677004;8.224647391455773e-05;42.12842869758606;18.17305302619934;6.588263988494873;7.4410669803619385;14.21919584274292;39.50953769683838;
0.008333333333333333;1.47432413338709e+23;812.3182158484142;0.00041541153419868905;0.0002574936250835708;0.0001049808341760842;7.28112766935582e-05;50.85991644859314;25.743673086166382;6.973551511764526;7.884349822998047;15.13786506652832;43.35842323303223;
0.007692307692307693;2.805569473048362e+27;533211.7020869158;0.0004128079045097245;0.0002548188026498393;9.956837499341951e-05;6.48226921153391e-05;61.462278604507446;33.60877346992493;7.40864634513855;8.346290349960327;15.91486930847168;46.975149631500244;
0.007142857142857143;6.565963902969644e+31;488276153.9466354;0.00041096912689285653;0.0002528461377828455;9.462851584154342e-05;5.797204182085367e-05;73.54807305335999;42.28214406967163;7.849837779998779;8.915100812911987;16.573268175125122;50.67598533630371;
0.006666666666666667;1.7049809323856635e+36;522377069875.9626;0.000409584533568644;0.0002512775488996758;9.103556407460082e-05;5.203240685630244e-05;86.82947492599487;51.22129011154175;8.335418939590454;9.424866914749146;17.566418647766113;54.36410474777222;
0.00625;4.513777031799903e+40;723390717335334.4;0.00040837604368166826;0.00025004090078840837;8.791438799447475e-05;4.683445412511e-05;100.18810272216797;61.23384666442871;8.888499021530151;10.048299312591553;18.409154415130615;58.614896059036255;
0.0058823529411764705;1.3411297829452982e+45;1.0878533700038966e+18;0.0004059637019489683;0.0002491238244316137;8.540316749196292e-05;4.224719610713846e-05;115.07987141609192;72.74212574958801;9.3067045211792;10.589607000350952;19.213974952697754;62.747575759887695;
0.005555555555555556;5.159922817289676e+49;1.8078428770917635e+21;0.00040299656034910216;0.00024834186560464397;8.338045374193806e-05;3.816864517299131e-05;131.91402339935303;85.36973094940186;9.804765701293945;11.195785522460938;20.2589910030365;65.84395742416382;
0.005263157894736842;2.1964423894237127e+54;3.6153058668181025e+24;0.00039993808330184976;0.00024397791306007857;8.171521082251217e-05;3.451886026821087e-05;149.45175337791443;99.14378905296326;10.238702058792114;11.769370794296265;21.25842261314392;69.48671650886536;
0.005;1.1135428359015814e+59;8.164236422492934e+27;0.00039799877196237265;0.00023879450699286348;8.034960414805371e-05;3.123360917388101e-05;167.4296374320984;113.20430612564087;10.68579626083374;12.214281797409058;22.22474241256714;73.29380917549133;



==> experiments/output/runtime_comparison_omega_2.csv <==
0.1;0.0008464297075854622;0.000844459664399324;0.0016040949723021521;0.0009893374162920745;0.000846226945510853;0.0008459790745822186;0.5961709022521973;0.5784835815429688;0.47801733016967773;0.6125011444091797;1.2252240180969238;1.9458370208740234;
0.05;0.0004166132276265219;0.0004182700225407797;0.0014776374982999087;0.0006003898726938756;0.0004191813289909067;0.00041904927141972286;0.8162643909454346;0.968451976776123;0.7897825241088867;1.017054557800293;2.143914222717285;3.7985684871673584;
0.03333333333333333;0.000270116380847942;0.00027325100089403925;0.001463820107250519;0.00047647258887483586;0.0002735960563370036;0.00027353833932089824;1.127823829650879;1.385608434677124;1.1345994472503662;1.4636871814727783;3.0397136211395264;5.8310017585754395;
0.025;0.00019740186135897182;0.00020008242454087823;0.001462917869584597;0.00041819285022061316;0.00020024755132953592;0.0002001694388890948;1.4126532077789307;1.755072832107544;1.434814691543579;1.8604114055633545;3.8490138053894043;7.665664434432983;
0.02;0.00015360743882560253;0.00015601300368486625;0.0014643934462863974;0.0003842226349633354;0.00015606010909917985;0.00015594991986191603;1.6926496028900146;2.14693021774292;1.6367149353027344;2.1165597438812256;4.4708921909332275;9.539353132247925;
0.016666666666666666;0.000124521405544355;0.00012652827906565805;0.0014664991806679682;0.00036240307149139773;0.00012655440366306144;0.00012638712059576842;2.0132031440734863;2.48129940032959;1.8972814083099365;2.397170066833496;5.155689477920532;11.728306770324707;
0.014285714285714285;0.00010387758665841425;0.00010539913887978048;0.0014684873655016015;0.00034757715642487;0.00010546452662586487;0.00010523049885798582;2.2509491443634033;2.8197550773620605;2.18013858795166;2.677232265472412;5.856777667999268;13.914386510848999;
0.0125;8.828908676412645e-05;8.95557414766967e-05;0.0014703828975090154;0.0003366978582117448;8.962916691102994e-05;8.934045187877993e-05;2.4964439868927;3.147049903869629;2.340834617614746;2.961710214614868;6.502882957458496;15.8912193775177;
0.011111111111111112;7.620600138741702e-05;7.717722312480811e-05;0.001471912348623452;0.0003286666240181649;7.73208077858809e-05;7.696828560982823e-05;2.7687113285064697;3.439467668533325;2.6207523345947266;3.292264938354492;7.149376153945923;17.857173204421997;
0.01;6.652194360703385e-05;6.727451217291182e-05;0.0014732385892390859;0.00032237518493090074;6.747068202454626e-05;6.706220513740961e-05;3.0428991317749023;3.7834837436676025;2.8788461685180664;3.6501660346984863;7.782506704330444;19.69407844543457;
0.00909090909090909;5.8628689222799386e-05;5.9156016880927734e-05;0.0014746361012536924;0.00031715864943243383;5.937116522559572e-05;5.895171325239496e-05;3.332040309906006;4.125164031982422;3.1604807376861572;3.958136558532715;8.382373332977295;21.55921769142151;
0.008333333333333333;5.208217764761297e-05;5.2380441144668026e-05;0.0014755567957633329;0.00031228757795306194;5.262151399898777e-05;5.21891376842774e-05;3.591902017593384;4.467026233673096;3.4644103050231934;4.291468858718872;8.964416265487671;23.38786792755127;
0.007692307692307693;4.6577771510692346e-05;4.663820609809566e-05;0.0014744088744349788;0.00030780926571351183;4.691954266146098e-05;4.6464274958055016e-05;3.8751893043518066;4.8277037143707275;3.714804172515869;4.646263599395752;9.48119044303894;25.015495538711548;
0.007142857142857143;4.189637057961008e-05;4.171019097493672e-05;0.0014734007152026076;0.0003037903105846942;4.205429846677845e-05;4.1555253237506876e-05;4.153953790664673;5.1851959228515625;3.991057872772217;4.977219104766846;10.10365891456604;27.012831449508667;
0.006666666666666667;3.787938395620983e-05;3.7435354167567015e-05;0.0014783001514641421;0.00030196779972782275;3.795684298299061e-05;3.729907159559927e-05;4.452830076217651;5.5206122398376465;4.103297233581543;5.114139795303345;10.243141651153564;29.137144565582275;
0.00625;3.4405638133952445e-05;3.3692255602633536e-05;0.0014773127458536782;0.0002989449348122515;3.4304994561763616e-05;3.357365851863154e-05;4.711286306381226;5.868865966796875;4.387430429458618;5.483424186706543;10.73408055305481;31.77378821372986;
0.0058823529411764705;3.138311627397992e-05;3.0096663207745857e-05;0.0014762198291783503;0.000296304208450145;3.109763568461392e-05;3.0285803861133998e-05;4.99122953414917;6.18308687210083;4.697870969772339;5.7921342849731445;11.364344120025635;33.795955657958984;
0.005555555555555556;2.8740294249775346e-05;2.7174369819923496e-05;0.0014748973679665441;0.00029450656413002133;2.8426113723833368e-05;2.73626791050944e-05;5.288409233093262;6.506042718887329;4.935426712036133;6.130342483520508;11.84597373008728;35.67961144447327;
0.005263157894736842;2.6420071936461255e-05;2.4522121700163636e-05;0.0014712959539217659;0.00029266648621398793;2.622139331055007e-05;2.474672941988523e-05;5.520053863525391;6.808481931686401;5.193387746810913;6.418497323989868;12.369304180145264;37.37959551811218;
0.005;2.446947973970009e-05;2.914306058347142e-05;0.0014707868047153555;0.0002891335643980113;2.429414519468969e-05;2.2391951602431432e-05;5.893487215042114;7.11308479309082;5.411545991897583;6.739833354949951;12.934353590011597;38.924484729766846;

